SideSeeing: A multimodal dataset and collection of tools for sidewalk assessment

This paper introduces SideSeeing, a novel initiative that provides tools and datasets for assessing the built environment. We present a framework for street-level data acquisition, loading, and analysis. Using the framework, we collected a novel dataset that integrates synchronized video footaged captured from chest-mounted mobile devices with sensor data (accelerometer, gyroscope, magnetometer, and GPS). Each data sample represents a path traversed by a user filming sidewalks near hospitals in Brazil and the USA. The dataset encompasses three hours of content covering 12 kilometers around nine hospitals, and includes 325,000 video frames with corresponding sensor data. Additionally, we present a novel 68-element taxonomy specifically created for sidewalk scene identification. SideSeeing is a step towards a suite of tools that urban experts can use to perform in-depth sidewalk accessibility evaluations. SideSeeing data and tools are publicly available at https://sites.usp.br/sideseeing/.

==> notes.txt <==
# Paper arxiv
- Apresenta a ferramenta 
- Apresenta o dataset
- Explica uma aplicação para walkability around hospitals
- Apresenta alguns resultados da análise

# Topics
- Datasets
https://doi.org/10.1016/j.dib.2024.110088
https://doi.org/10.3390/s24072359

- Crack detection
https://doi.org/10.3390/data3030028
https://doi.org/10.1016/j.engappai.2022.105478
https://doi.org/10.1016/j.aei.2023.102007
https://doi.org/10.1016/j.eswa.2022.117980
https://doi.org/10.1016/j.autcon.2022.104544
https://doi.org/10.1016/j.conbuildmat.2019.117367
https://doi.org/10.1109/ACCESS.2020.2966881

- Terrain classification
https://doi.org/10.1016/j.ibmed.2023.100103
https://doi.org/10.1109/ICSCCC58608.2023.10176760

- Outdoor mobility
https://doi.org/10.1016/j.eswa.2023.120464
https://doi.org/10.5220/0009107506600666

- Computer Vision & Urban analytics
https://doi.org/10.1016/j.scs.2023.105047
https://doi.org/10.1016/j.landurbplan.2021.104217
https://doi.org/10.1016/j.cviu.2020.103077

- Mobile devices and structure health monitoring
https://doi.org/10.1016/j.measurement.2023.113716

# Others
- Caesar, Holger, et al. "nuscenes: A multimodal dataset for autonomous driving." Proceedings of the IEEE/CVF conference on computer vision and pattern recognition. 2020.    http://openaccess.thecvf.com/content_CVPR_2020/html/Caesar_nuScenes_A_Multimodal_Dataset_for_Autonomous_Driving_CVPR_2020_paper.html	

- Alibeigi, Mina, et al. "Zenseact Open Dataset: A large-scale and diverse multimodal dataset for autonomous driving." Proceedings of the IEEE/CVF International Conference on Computer Vision. 2023.
https://openaccess.thecvf.com/content/ICCV2023/papers/Alibeigi_Zenseact_Open_Dataset_A_Large-Scale_and_Diverse_Multimodal_Dataset_for_ICCV_2023_paper.pdf	

- Theodosiou, Zenonas, et al. "Detection and recognition of barriers in egocentric images for safe urban sidewalks." International Joint Conference on Computer Vision, Imaging and Computer Graphics. Cham: Springer International Publishing, 2020.	
https://link.springer.com/chapter/10.1007/978-3-030-94893-1_25	

- Rasouli, Amir, et al. "Multi-modal hybrid architecture for pedestrian action prediction." 2022 IEEE intelligent Vehicles symposium (IV). IEEE, 2022.
https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=9827055	

- Sharma, Neha, Chhavi Dhiman, and S. Indu. "Visual-Motion-Interaction Guided Pedestrian Intention Prediction Framework." IEEE Sensors Journal (2023).
https://ieeexplore.ieee.org/stamp/stamp.jsp?tp=&arnumber=10264803	

- Piadyk, Yurii, et al. "StreetAware: A high-resolution synchronized multimodal urban scene dataset." Sensors 23.7 (2023): 3710.
https://www.mdpi.com/1424-8220/23/7/3710	

- Fridolfsson J, Börjesson M, Arvidsson D. A Biomechanical Re-Examination of Physical Activity Measurement with Accelerometers. Sensors. 2018; 18(10):3399
https://www.mdpi.com/1424-8220/18/10/3399
accelerometer; gait

- Pires, I.M., Garcia, N.M., Zdravevski, E. et al. Daily motionless activities: A dataset with accelerometer, magnetometer, gyroscope, environment, and GPS data. Sci Data 9, 105 (2022)
https://www.nature.com/articles/s41597-022-01213-9
accelerometer; dataset; daily motionless activities

- Ng, Hui Ru. Artificial Intelligence-Based Approaches for Automated Detection of Irregular Walking Surfaces with Wearable Sensor. Diss. University of Nebraska at Omaha, 2022.
https://www.proquest.com/docview/2682745825?pq-origsite=gscholar&fromopenview=true&sourcetype=Dissertations%20&%20Theses
accelerometer; gait; walkability

# Queries
accelerometer AND (video OR footage OR recording) AND (sidewalk OR pathway OR walkway) AND dataset AND frames

# Repositories
Science Direct

